Active Carpets in floating viscous films

Earth's aquatic environments are inherently stratified layered systems where interfaces between layers serve as ecological niches for microbial swimmers, forming colonies known as Active Carpet (AC). Previous theoretical studies have explored the hydrodynamic fluctuations exerted by ACs in semi-infinite fluid media, demonstrating their capability to enhance thermal diffusion and mass transport in aquatic systems. Yet, little is understood about the fluid dynamics and impact of ACs residing in confined layered environments, like slicks floating on water bodies. In this study, we report novel solutions for the hydrodynamic fluctuations induced by ACs geometrically confined between a free surface and a fluid-fluid interface characterized by a jump in fluid viscosity. Combining theory and numerical experiments, we investigate the topology of the biogenic hydrodynamic fluctuations in a confined, thin fluid environment. We reveal that within this thin layer, ACs gives shape to three characteristic regions: Region I is the closest zone to the AC and the fluid-fluid interface, where hydrodynamic fluctuations are dominantly vertical; Region II is further up from the AC and is characterized by isotropic hydrodynamic fluctuations; Region III is the furthest region, near the free surface and is dominated by horizontal flow fluctuations. We demonstrate that the extent of these regions depends strongly on the degree of confinement, i.e. the layer thickness and the strength of the viscosity jump. Lastly, we show that confinement fosters the emergence of large-scale flow structures within the layer housing the ACs--not previously reported. Our findings shed light on the complex interplay between confinement and hydrodynamics in floating viscous film biological systems, providing valuable insights with implications spanning from ecological conservation to bio-inspired engineering.

==> Figures/Date.txt <==
Figures from 21-02-2024

